Efficient Recursive Data-enabled Predictive Control (Extended Version)

In the field of model predictive control, Data-enabled Predictive Control (DeePC) offers direct predictive control, bypassing traditional modeling. However, challenges emerge with increased computational demand due to recursive data updates. This paper introduces a novel recursive updating algorithm for DeePC. It emphasizes the use of Singular Value Decomposition (SVD) for efficient low-dimensional transformations of DeePC in its general form, as well as a fast SVD update scheme. Importantly, our proposed algorithm is highly flexible due to its reliance on the general form of DeePC, which is demonstrated to encompass various data-driven methods that utilize Pseudoinverse and Hankel matrices. This is exemplified through a comparison to Subspace Predictive Control, where the algorithm achieves asymptotically consistent prediction for stochastic linear time-invariant systems. Our proposed methodologies' efficacy is validated through simulation studies.

==> figs/DR_y1_205_y2_225.dat <==
t,y1,y2,u1,u2,y1f,y2f,u1f,u2f
1,19.57,19.57,5.47987165047483,3.91449222632432,19.57,19.57,5.99999999998582,4.92465668507164
2,19.5955733136592,19.5380004952266,5.59472768941587,4.3750192525551,19.6408936613,19.5606869561851,5.99999999999541,5.16211667695088
3,19.656321823024,19.4523547712103,5.5979918445454,4.38810721613817,19.6860916348187,19.447574643326,0.362546601675272,5.16886517931693
4,19.6560780995454,19.5269503754225,5.48324305263764,3.92801020784783,19.0908122977189,19.3092751482646,5.99999999998809,4.93162691613293
5,19.704511431915,19.489824297451,5.49059188701393,1.47315230370906,18.8919025221645,19.1542777462806,5.99999999999116,4.94682031969624
6,19.6331311927014,19.31406575268,5.65551537899597,4.61875370632751,19.1331796574033,19.1323473653529,5.99999999998683,4.13765221644135
7,19.652038682853,19.2594091659331,5.72876134116974,4.9124408772791,19.2194268439968,19.1346632339608,5.99999999999383,5.439225570401
8,19.7614268497227,19.6248638417139,5.63782906134335,1.14252000171135,19.4098654065216,19.3296669243768,5.99999999998944,5.19800874050184
9,19.910668484587,19.5304956238274,0.312945092837579,4.84522666207589,19.4298282634598,19.3135563257966,5.99999999999152,5.03533304867677
10,19.7123604348739,19.5509834563083,5.66435198997265,4.6541850011255,19.3446183125118,19.157933892621,5.99999999999602,5.30606196704829
11,19.6476973633752,19.6464892069271,0.393860210743994,5.19493124257784,19.4244402555715,19.1493837905605,5.99999999999788,5.58488512136986
12,19.5675496639848,19.6985915389538,5.5725236780269,4.28598999967786,19.255306740333,19.1346307644283,5.99999999999732,4.14970631801052
13,19.1934856558483,19.809509858624,5.62991821451738,4.51611925936286,19.4711300608236,19.1638598521805,5.99999999998745,5.23487159590744
14,19.3050121921242,19.7336664060703,5.08794399657113,2.34301824364139,19.1203217651199,19.1353625272301,5.99999999998311,3.86796025660707
15,19.4095909931898,20.0725527433796,5.36990217824437,3.34756028850341,19.8353952531901,19.580604107149,5.9999999999852,3.84622352179643
16,19.4009304582959,19.7555673697235,5.59989723337864,4.39574706739263,19.3908857178713,19.1717451156292,5.99999999999375,5.17280448996215
17,19.5252796414209,20.0932924104121,5.30518357777579,3.21406254600627,19.588845791678,19.3770318317983,5.99999999997873,4.56349649961718
18,19.5538347568296,20.0911314897511,5.0738099548798,2.28634635900435,19.5540545978729,19.4915214732954,5.99999999999275,4.0851413419737
19,19.7207983566329,20.1577470884971,5.39120016871585,3.55895485813337,20.3831266189049,20.2403144437593,5.99999999998569,0.945590023233327
20,19.9362410998858,20.5692115469294,5.44825346913303,3.78771589690872,20.345686459579,19.9077840404624,5.99999999998787,1.21090073545459
21,20.0539060827053,20.5871264293706,3.4960764373529,3.63800823577358,20.024447693105,19.2760528174753,5.99999999998624,2.88409610074694
22,20.1289039933043,20.9512964531456,5.55601976080459,4.21981585690206,20.0216105898835,19.3496554303175,5.99999999998337,5.08208967533701
23,20.4040529320079,21.0168914381571,0.307020257505488,3.47788845295413,20.2672853753223,19.7364986371546,4.02381255044309,0.634751368114249
24,20.1987313529966,21.1334419764158,5.34712797894193,3.38224290913016,20.5045564382418,19.9619713698091,0.0110258952431979,4.65021477104743
25,19.9589594905218,21.2605608834983,0.62783095056543,3.66500527582094,20.1138021403178,19.9609320838345,2.840394586201e-12,4.79601457317348
26,20.1627662879843,21.580689719997,0.527610464897043,2.11550807991897,20.5263801169751,21.0070731734675,2.8119728767706e-12,1.09081227130039
27,19.7802189621365,21.691540425552,5.57224711452136,4.28488109003808,20.5168010480949,21.0426127502128,3.92397225823515e-12,5.11563904128531
28,20.0798545979591,21.7035950570464,1.56963404203227,4.54166692517572,20.7137259202794,21.5080751207743,4.71711558702737e-12,5.24804465236432
29,20.0436283218198,21.8839943755297,5.59661025655328,4.38256759788775,20.5999263943671,22.0536305231421,4.273914555597e-12,5.16600880470734
30,20.2525971959927,22.0173339129609,5.62573031607749,4.49932745257187,20.7601539176218,22.2714888369911,1.64455116191675e-11,5.22621329340376
31,20.3694889810324,21.9767027314399,5.64498200068747,4.5765190495058,20.6083163260889,22.2730472190555,2.00612859657667e-11,1.16473715350217
32,20.1478018617422,21.7734265570258,5.68053156343111,2.53011667069229,20.0344250116369,21.5013928711558,3.39217984290363,5.3395125493379
33,20.3006563788622,21.5401088295559,5.5816573794877,4.32261250913409,20.1787766292236,21.6990138602672,9.73896518985384e-11,1.43916295336625
34,20.2468989331281,21.4338843638181,5.73124748814429,4.92240933765363,20.54608290312,21.7736498590524,9.2086338554509e-12,5.44436557388561
35,20.3827937312072,21.3710072821671,5.44691344014079,5.02597313053011,20.5633783699831,21.9800299514757,1.6272316827326e-11,5.4977658218943
36,20.3702273505008,21.5840847129624,5.87236265445886,5.48822501872784,20.7421646749775,22.1421908277138,9.56372758764701e-11,5.73611519851175
37,20.1634066912724,21.3973619619702,5.42513159583977,3.69500638292227,20.5899287273383,22.1252419757887,0.0525921131024809,4.81148394248923
38,20.3845882318829,21.2777665211008,5.30255204801728,3.20351115850158,20.4917408816126,22.1181860954623,0.351300985921992,4.55805592338936
39,20.0599612431702,20.8646106670722,5.5435035601284,4.16963087115594,20.3849695027103,21.8401275521467,0.451958403831112,5.05621296098808
40,20.2387929698625,20.7118618882505,5.74075886119507,4.96054615994728,20.4432799839628,21.9729610490732,0.451793498232833,5.4640299344906
41,20.3066341956102,20.7017556341717,3.99734670022492,5.0923361976711,20.3945750504255,21.9331479174932,0.446956426488838,5.53198438559806
42,20.2726821110615,20.6746083589842,3.12224279202113,4.35860715681129,20.1241356420932,21.3769958595401,0.673481911737743,5.15365416356932
43,19.9923426533094,20.4475605615772,5.51459206905567,4.0537072929934,20.1552045068073,21.3336147212686,1.05655593212987,4.99643967872409
44,20.0266898270295,20.2996568568195,0.28391129382816,3.86733173781108,19.9201324567341,20.8466431719263,0.945070565378482,4.90033948199448
45,19.8163000113521,19.9956768989469,0.351106631553566,4.65745571744449,20.1711104499507,21.2432911500408,3.38802623100909,5.30774843543409
46,19.2796668337824,19.9222332141883,5.66775588927821,4.66783328326403,20.4675327999799,21.1210154585904,1.12230784738,5.31309938457469
47,19.2997537624846,19.8322713322963,5.8903447561384,5.5603260931529,20.2939883890276,20.724984099231,5.09596088074285,5.77329243149108
48,19.469953393973,19.7350114359877,5.5478005786904,4.18686020622846,20.3759221587797,20.3654821683751,1.06558781789197,5.06509686471875


==> figs/MPC_open_loop_1.dat <==
t,y1,y2,y3,u1,u2,u3,w1,w2,ref
1,19.6,19.6,19.6,5.99999999998509,5.9999999999923,5.99999999949631,1.26,4.19,22
2,19.7257172876943,19.6561794548319,19.6362487181325,5.99999999998611,5.99999999999354,5.99999999975192,1.61,4.19,22
3,19.7079733315108,19.6528531503146,19.594932930173,5.9999999999845,5.99999999999264,5.99999999983976,2.2,4.19,22
4,19.7754235360043,19.7104967599523,19.7117289742304,5.99999999998401,5.99999999999305,5.9999999999012,5.96,4.19,22
5,19.809237917393,19.7313708278854,19.7297751842386,5.99999999998051,5.99999999999133,5.999999999906,21.43,4.19,22
6,19.8718837173006,19.8292849780833,19.8721479573268,5.99999999997968,5.99999999998788,5.99999999990546,25.23,4.19,22
7,19.8836683992831,19.8854190272963,19.8700211743114,5.99999999998021,5.99999999998363,5.9999999998526,32.55,4.19,22
8,19.9370983796792,19.9960967762015,20.0071035546427,5.99999999997917,5.99999999997783,5.99999999988005,74.08,4.63,22
9,19.9826414517023,20.0740981964197,20.233932861988,5.99999999997706,5.99999999992115,5.99999999982049,86.54,4.63,22
10,20.0836807525522,20.1930255238653,20.486551765151,5.9999999999765,5.99999999979175,5.99999999968693,92.96,4.63,22
11,20.1211374763196,20.2449524964515,20.481102611865,5.99999999997405,2.39118058686927e-10,5.62862462645866,105.32,4.63,22
12,20.1821598415174,20.1748418426535,20.6887834418887,5.99999999997312,9.26245746768473e-11,5.99999999829037,172.53,5.31,22
13,20.230016826059,19.8419865299502,20.8266554149006,5.99999999996321,5.99999999998499,3.86257248408128e-10,175.82,5.31,22
14,20.3794439271516,19.7644408922178,20.8314822559735,5.99999999995849,5.99999999998496,1.22023280368921e-10,155.29,5.19,22
15,20.5179440031196,19.9594010978443,20.5851845162093,5.99999999994989,5.99999999998175,2.9505775600569e-10,172.2,5.19,22
16,20.6856832477312,20.2015252569499,20.3425824152662,5.9999999999385,5.99999999998035,3.62827545785649e-10,274.07,6.31,22
17,20.8163768314186,20.4244552976328,20.0150940649338,5.99999999991476,5.99999999997328,1.12331921542363e-10,270.2,6.31,22
18,20.9557016102416,20.699354249064,19.7752004406546,5.99999999988377,5.99999999995578,1.60779833890956e-10,276.22,6.31,22
19,21.1021997057435,20.9760045371973,19.6825932478862,5.99999999983856,5.9999999999247,1.54737112012526e-10,287.8,6.31,22
20,21.3036924820274,21.2938226176765,19.6272475370808,5.9999999997504,5.99999999988509,1.57306168091509e-10,342.87,7.19,22
21,21.4517951611511,21.5320647403218,19.4778283294807,5.99999999956899,2.64717535201423,1.20845111695189e-10,327.37,7.19,22
22,21.583456052322,21.6411623497512,19.4162854830875,5.99999999907181,4.05996569696754e-10,1.22931886892275e-10,331.5,7.19,22
23,21.7204004843502,21.5263274120036,19.2756567893855,5.99999999749874,1.79851689097177e-10,7.57918172666905e-11,339.46,7.19,22
24,21.87015216887,21.2947766726827,19.2482623612734,5.99999999642872,1.11980646977372e-10,4.45834480444773e-11,351.92,8,22
25,21.9479567326178,21.0478299397584,19.0846008140994,3.32940354708953,5.99999999991179,5.51407808302429e-11,320.46,8,22
26,22.0415768111214,21.0238121306136,18.9925959941169,1.28048234637754,5.99999999986061,4.33306723834903e-11,319.7,8,22
27,21.9847877159328,21.2682249276576,18.9602122053535,4.22332175558092,5.99999999968732,3.82218701133752e-11,300.17,7.31,22
28,22.0052707980782,21.6278021815117,19.0893531070558,4.52318206502504,5.99999999958122,4.15982803758652e-11,344.13,7.88,22
29,21.9980930904397,21.8252828298861,19.1359412954227,5.2330966039513,5.99999999944052,3.50408591032192e-11,318.93,7.88,22
30,22.0002067610394,21.9530897419531,19.0893619151568,4.71968462983667,4.71431621812029,3.28417293360417e-11,316.67,7.88,22
31,22.0000706423352,22.0427497869984,19.1039603486155,4.61144554592282,2.98015279628034,3.5059066760823e-11,312.32,7.88,22
32,22.0001847553343,22.0519398779142,19.2098315411425,4.73245584876483,5.99999999793901,2.78754797022884e-11,232.85,8.19,22
33,21.9990844840561,22.0111335060696,19.2426404423334,5.99999994880287,2.88245879858053,2.58770782579631e-11,189.82,8.19,22
34,22.006594287094,22.0125863307274,19.2921632203151,5.58137089700598,5.99990934200543,2.27746710379506e-11,188.88,8.19,22
35,21.9908623231696,21.9383120314568,19.3915938559123,5.99975039860478,1.02651339597069,2.47797338204236e-11,187.06,8.19,22
36,22.0050578499694,21.9737812454216,19.4968811765763,5.99994772138985,1.1288632251194e-09,2.04085637278695e-11,163.78,7.88,22


==> figs/MPC_open_loop_2.dat <==
t,y1,y2,y3,y4,u1,u2,u3,u4,w1,w2,ref
1,19.1,19.1,19.1,19.1,5.9999999999985,5.99999999998905,5.99999999999901,6.0001059956964,1.26,4.19,2.26844155844156
2,19.2862493157278,19.2723205590656,19.8833976245139,19.1286874157009,5.99999999999855,5.99999999995448,5.99999999999768,6.00001177092361,1.61,4.19,2.26844155844156
3,19.2507793363364,19.270623241958,19.9229940209352,19.10390374024,5.99999999999811,5.9999999999749,5.99999999999496,6.00001111962405,2.2,4.19,2.26844155844156
4,19.3783016335069,19.4561703455543,19.7988832027487,19.1117269134758,5.99999999999816,5.99999999831951,5.99999999999505,6.00002575639722,5.96,4.19,2.26844155844156
5,19.4952591149054,19.570539848885,19.9576196311118,19.1133332761472,5.99999999999777,5.99999999998545,5.99999999999472,6.00002482551157,21.43,4.19,2.26844155844156
6,19.6655872501332,19.7673645608742,20.4946146045544,19.1305780929764,5.99999999999747,1.02522434985985e-11,3.42215145110458e-12,6.0000239078313,25.23,4.19,2.26844155844156
7,19.7783000038457,19.8094196474217,20.5108248797968,19.1360236063137,5.9999999999974,5.99999999997895,5.99999999999119,6.00002270130627,32.55,4.19,2.26844155844156
8,19.9764481776709,19.8619439215394,20.5672221270823,19.1268442840533,5.99999999999601,5.99999999992648,5.99999999999454,6.0000210735981,74.08,4.63,2.26844155844156
9,20.139966935148,19.9634856687367,20.9222657445161,19.2263286338193,5.99999999999549,5.99999999993663,4.85389506366118e-12,6.00001927278134,86.54,4.63,2.26844155844156
10,20.2915513959801,20.3036739505394,21.0092778717261,19.2497459845448,5.99999999999392,7.53114600993143e-06,2.8652635819526e-12,6.000017454073,92.96,4.63,2.26844155844156
11,20.4346164495032,20.3934455497242,21.2289523582037,19.3133364515215,5.99999999999284,5.99999999995976,3.29425375866776e-12,6.00001529297951,105.32,4.63,2.26844155844156
12,20.5995720330628,20.4539773978688,21.2289296433449,19.3546034199218,5.99999999998364,2.27906582495052e-11,3.62481826900564,6.00001278591464,172.53,5.31,2.26844155844156
13,20.778178571522,20.6341712615285,21.348789612386,19.4920687287403,5.99999999998372,5.9999999999209,5.39035482916006e-12,6.00000927266505,175.82,5.31,2.26844155844156
14,20.894777027018,20.7000340838597,21.2606608081361,19.552319645746,5.99999999998008,5.99999999942751,1.52677870346452e-12,6.00000385913769,155.29,5.19,2.26844155844156
15,21.130144247529,20.8924827921075,21.4094222711147,19.6147044026816,5.99999999995849,5.99999996165588,5.52091705685598e-12,5.9999940286002,172.2,5.19,2.26844155844156
16,21.3286041021725,21.3893102860059,21.4974527710627,19.6950890199139,5.99999999996674,3.02153857489884e-10,5.99999999998326,5.99997469694838,274.07,6.31,2.26844155844156
17,21.5078995573105,21.4985016519573,21.7677985766635,19.9184420855807,5.99999999999045,5.99999999504154,4.02344824124157e-11,5.99993799408885,270.2,6.31,2.26844155844156
18,21.5035592919579,21.6689541686955,21.7081976101454,19.9986425160421,5.99999999997884,1.37715616688183e-10,1.43766456517369e-07,5.97501605373749,276.22,6.31,2.26844155844156

